Ninja data analysis with a detection pipeline based on the Hilbert-Huang Transform

The Ninja data analysis challenge allowed the study of the sensitivity of data analysis pipelines to binary black hole numerical relativity waveforms in simulated Gaussian noise at the design level of the LIGO observatory and the VIRGO observatory. We analyzed NINJA data with a pipeline based on the Hilbert Huang Transform, utilizing a detection stage and a characterization stage: detection is performed by triggering on excess instantaneous power, characterization is performed by displaying the kernel density enhanced (KD) time-frequency trace of the signal. Using the simulated data based on the two LIGO detectors, we were able to detect 77 signals out of 126 above SNR 5 in coincidence, with 43 missed events characterized by signal to noise ratio SNR less than 10. Characterization of the detected signals revealed the merger part of the waveform in high time and frequency resolution, free from time-frequency uncertainty. We estimated the timelag of the signals between the detectors based on the optimal overlap of the individual KD time-frequency maps, yielding estimates accurate within a fraction of a millisecond for half of the events. A coherent addition of the data sets according to the estimated timelag eventually was used in a characterization of the event.

==> iopart-num.bst.txt <==
% iopart-num.bst -- BibTeX style for IOP journals (Harvard-like numeric style)
%
% DESCRIPTION
%
%   Further documenation may be found in iopart-num.pdf.
%
%   Available from CTAN as /biblio/bibtex/contrib/iopart-num.
%
% HISTORY
% 
% Version 1.0 (2005/07/11)
%   Created using custom-bib (merlin.mbs), with following manual modifications:
%   -- remove trailing period from predefined volume, page, etc., abbreviations
%   -- provide command \newblock to fix incompatibility between natbib
%      and iopart (as of iopart version 1996/06/10) 
%   -- move edition after booktitle
%   -- add version identifier to generated output
%   -- for incollection and inproceedings, move volume from after publisher to before
%   -- for any series with number, number after series
% Version 2.0 (2006/12/21)
%   -- define section field for proper formatting of lettered journal sections 
%      (as requested by Chris Latham)
%   -- suppress printing of number for article, but provide issue field
%      for periodicals with issue-based page numbering (suggested by Chris Latham)
%   -- patch remove.dots to not strip "\." control sequence (bug reported by Kevin Bube)
%   -- define epilog field (undocumented)
%   -- delete predefined computer science journal names
%   -- bring book volume+number or series+number formatting into IOP form
%   -- for book, inbook, and proceedings with editors but no author, fix formating of editors
%   -- for incollection and inproceedings, put editors in correct location
%   -- for journal: use same page formatting even if volume missing
%
% LIMITATIONS
%
% Still not in IOP form: 
%   -- for incollection and inproceedings, editors initials should preceed rather 
%      than follow last name
%   -- of the two semantically different formatting for a book in a multivolume work,
%      only "title (series volume)" formatting is supported, not "series volume title"

%% This is file `iopart-num.bst',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% merlin.mbs  (with options: `seq-no,nm-rv,dt-beg,yr-blk,xmth,yrp-x,jtit-x,vol-bf,volp-blk,num-xser,jnm-x,add-pub,pub-par,pre-pub,isbn,issn,blk-com,com-blank,fin-bare,pp,ed,abr,ednx,mth-bare,ord,jabr,and-xcom,etal-it,revdata,eprint,url,url-blk')
%% ----------------------------------------
%% *** Institute of Physics (IOP) journals; Harvard-like numeric style ***
%% 
%% Copyright 1994-2002 Patrick W Daly
 % ===============================================================
 % IMPORTANT NOTICE:
 % This bibliographic style (bst) file has been generated from one or
 % more master bibliographic style (mbs) files, listed above.
 %
 % This generated file can be redistributed and/or modified under the terms
 % of the LaTeX Project Public License Distributed from CTAN
 % archives in directory macros/latex/base/lppl.txt; either
 % version 1 of the License, or any later version.
 % ===============================================================
 % Name and version information of the main mbs file:
 % \ProvidesFile{merlin.mbs}[2002/10/21 4.05 (PWD, AO, DPC)]
 %   For use with BibTeX version 0.99a or later
 %-------------------------------------------------------------------
 % This bibliography style file is intended for texts in ENGLISH
 % This is a numerical citation style, and as such is standard LaTeX.
 % It requires no extra package to interface to the main text.
 % The form of the \bibitem entries is
 %   \bibitem{key}...
 % Usage of \cite is as follows:
 %   \cite{key} ==>>          [#]
 %   \cite[chap. 2]{key} ==>> [#, chap. 2]
 % where # is a number determined by the ordering in the reference list.
 % The order in the reference list is that by which the works were originally
 %   cited in the text, or that in the database.
 %---------------------------------------------------------------------

ENTRY
  { address
    archive
    author
    booktitle
    chapter
    collaboration
    edition
    editor
    eid
    eprint
    howpublished
    institution
    isbn
    issn
    journal
    key
    month
    note
    number
    numpages
    organization
    pages
    publisher
    school
    series
    title
    type
    url
    volume
    year
%mc
    issue
    section
    epilog
  }
  {}
  { label }

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}
FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}
FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% mc utilities
%   require merlin.mbs logical operators and field.or.null
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% hang -- {hang} suspends execution, for debugging purposes
%   Note that not all pending output may have been flushed.
FUNCTION {hang}
{
  {#1} {skip$} while$
}

% string.length -- {s string.length} returns the true character length of s
%   In contrast, text.length$ gives special treatment to LaTeX
%   accents ("special characters") and braces.
%   Example:   "" string.length     -> 0
%   Example:   "hello" string.length    -> 5

STRINGS {string.length.s }
INTEGERS {string.length.i }
FUNCTION {string.length}
{
 'string.length.s :=
 #0 'string.length.i :=
  {
    string.length.s #1 #1 substring$ "" = not
  }
  { 
   string.length.i #1 + 'string.length.i := 
   string.length.s #2 global.max$ substring$ 'string.length.s :=
  }
  while$
  string.length.i
}

% shared working variables for stripping functions
STRINGS { strip.s strip.t }
INTEGERS { strip.i }

% strip.leading -- {s t strip.leading} strips t from s if it appears
%   as an initial substring 
%   Example:   "abcdef" "abc" strip.leading   -> "def"
%   Example:   "abcdef" "xyz" strip.leading   -> "abcdef"

FUNCTION{strip.leading}
{
  'strip.t :=
  'strip.s :=
  strip.t string.length 'strip.i :=
  strip.s #1 strip.i substring$ strip.t =
    { strip.s strip.i #1 + global.max$ substring$ }
    { strip.s }
  if$
}

% strip.trailing -- {s t strip.trailing} strips t from s if it appears
%   as a terminal substring 
%   Example:   "abcdef" "def" strip.trailing  -> "abc"
%   Example:   "abcdef" "xyz" strip.trailing  -> "abcdef"
FUNCTION{strip.trailing}
{
  'strip.t :=
  'strip.s :=
  strip.t string.length 'strip.i :=
  strip.s #-1 strip.i substring$ strip.t =
    { strip.s #-1 strip.i - global.max$ substring$ }
    { strip.s }
  if$
}

% trim -- {s trim} strips any trailing whitespace from s
%   Example:   "abcdef  " trim  -> "abcdef"
STRINGS {trim.s trim.t}
FUNCTION{trim}
{
  'trim.s :=
  {
   trim.s #-1 #1 substring$ 'trim.t :=
   trim.t empty$ trim.t string.length #0 > and
  }
    { trim.s #-2 global.max$ substring$ 'trim.s := }
  while$
  trim.s
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


INTEGERS { output.state before.all mid.sentence after.sentence after.block }
FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}
STRINGS { s t}

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { " " * write$ }
    { output.state after.block =
        { add.period$ write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { add.period$ " " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}
FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}
FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

%mc
FUNCTION {format.epilog}
{ epilog duplicate$ empty$
    { pop$ }
    { * }
  if$
}
%mc end


FUNCTION {fin.entry}
{   
%mc
format.epilog 
%mc end
  duplicate$ empty$
    'pop$
    'write$
  if$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}
FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}
FUNCTION {add.blank}
{  " " * before.all 'output.state :=
}

FUNCTION {date.block}
{
  add.blank
}

STRINGS {z}
FUNCTION {remove.dots}
{ 'z :=
  ""
  { z empty$ not }
  {
%mc patch to preserve the control sequence \. if it appears in a name
   z #1 #2 substring$ "\." = 
      { 
        % process "\." sequence
        z #3 global.max$ substring$ 'z :=
        "\." * 
      }
      {    
        % process regular character
        z #1 #1 substring$
        z #2 global.max$ substring$ 'z :=
        duplicate$ "." = 'pop$
         { * }
        if$
      }
    if$
%mc
  }
  while$
}
FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}
FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}
FUNCTION {new.sentence.checka}
{ empty$
    'skip$
    'new.sentence
  if$
}
FUNCTION {new.sentence.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.sentence
  if$
}
FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}
FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "\/}" * }
  if$
}
FUNCTION {bolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}
FUNCTION {tie.or.space.prefix}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$
}

FUNCTION {capitalize}
{ "u" change.case$ "t" change.case$ }

FUNCTION {space.word}
{ " " swap$ * " " * }
 % Here are the language-specific definitions for explicit words.
 % Each function has a name bbl.xxx where xxx is the English word.
 % The language selected here is ENGLISH
FUNCTION {bbl.and}
{ "and"}

FUNCTION {bbl.etal}
{ "et~al." }

FUNCTION {bbl.editors}
{ "eds" }

FUNCTION {bbl.editor}
{ "ed" }

FUNCTION {bbl.edby}
{ "edited by" }

FUNCTION {bbl.edition}
{ "ed" }

FUNCTION {bbl.volume}
{ "vol" }

FUNCTION {bbl.of}
{ "of" }

FUNCTION {bbl.number}
{ "no" }

FUNCTION {bbl.nr}
{ "no" }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.pages}
{ "pp" }

FUNCTION {bbl.page}
{ "p" }

FUNCTION {bbl.eidpp}
{ "pages" }

FUNCTION {bbl.chapter}
{ "chap" }

FUNCTION {bbl.techrep}
{ "Tech. Rep." }

FUNCTION {bbl.mthesis}
{ "Master's thesis" }

FUNCTION {bbl.phdthesis}
{ "Ph.D. thesis" }

FUNCTION {bbl.first}
{ "1st" }

FUNCTION {bbl.second}
{ "2nd" }

FUNCTION {bbl.third}
{ "3rd" }

FUNCTION {bbl.fourth}
{ "4th" }

FUNCTION {bbl.fifth}
{ "5th" }

FUNCTION {bbl.st}
{ "st" }

FUNCTION {bbl.nd}
{ "nd" }

FUNCTION {bbl.rd}
{ "rd" }

FUNCTION {bbl.th}
{ "th" }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"Jun."}

MACRO {jul} {"Jul."}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sep."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

FUNCTION {eng.ord}
{ duplicate$ "1" swap$ *
  #-2 #1 substring$ "1" =
     { bbl.th * }
     { duplicate$ #-1 #1 substring$
       duplicate$ "1" =
         { pop$ bbl.st * }
         { duplicate$ "2" =
             { pop$ bbl.nd * }
             { "3" =
                 { bbl.rd * }
                 { bbl.th * }
               if$
             }
           if$
          }
       if$
     }
   if$
}

FUNCTION {bibinfo.check}
{ swap$
  duplicate$ missing$
    {
      pop$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ pop$
        }
        { swap$
          pop$
        }
      if$
    }
  if$
}
FUNCTION {bibinfo.warn}
{ swap$
  duplicate$ missing$
    {
      swap$ "missing " swap$ * " in " * cite$ * warning$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ "empty " swap$ * " in " * cite$ * warning$
        }
        { swap$
          pop$
        }
      if$
    }
  if$
}
%% FUNCTION {format.eprint}
%% { eprint duplicate$ empty$
%%     'skip$
%%     { "\eprint"
%%       archive empty$
%%         'skip$
%%         { "[" * archive * "]" * }
%%       if$
%%       "{" * swap$ * "}" *
%%     }
%%   if$
%% }
FUNCTION {format.eprint}
{ eprint duplicate$ empty$
    'skip$
    { 
      "(\textit{Preprint} " 
      swap$
       "\eprint"
      archive empty$
        'skip$
        { "[" * archive * "]" * }
      if$
      "{" * swap$ * "}" *
      *
      ")"
      *
    }
  if$
}

FUNCTION {format.url}
{ url empty$
    { "" }
    { "\urlprefix\url{" url * "}" * }
  if$
}

STRINGS  { bibinfo}
INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 'bibinfo :=
  duplicate$ empty$ 'skip$ {
  's :=
  "" 't :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}{ jj}{ f{~}}"
      format.name$
      remove.dots
      bibinfo bibinfo.check
      't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " " * bbl.etal emphasize *
                }
                {
                  bbl.and
                  space.word * t *
                }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  } if$
}
FUNCTION {format.names.ed}
{
  'bibinfo :=
  duplicate$ empty$ 'skip$ {
  's :=
  "" 't :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{f{~}~}{vv~}{ll}{ jj}"
      format.name$
      remove.dots
      bibinfo bibinfo.check
      't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {

                  " " * bbl.etal emphasize *
                }
                {
                  bbl.and
                  space.word * t *
                }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  } if$
}
FUNCTION {format.authors}
{ author "author" format.names
    duplicate$ empty$ 'skip$
    { collaboration "collaboration" bibinfo.check
      duplicate$ empty$ 'skip$
        { " (" swap$ * ")" * }
      if$
      *
    }
  if$
}
FUNCTION {get.bbl.editor}
{ editor num.names$ #1 > 'bbl.editors 'bbl.editor if$ }

FUNCTION {format.editors}
{ editor "editor" format.names duplicate$ empty$ 'skip$
    {
%%      "," *
%%      " " *
%%      get.bbl.editor
%%      *
%mc
      " " *
      "(" *
      get.bbl.editor
      *
      ")" *
%mc end
    }
  if$
}
%mc
FUNCTION {format.editors.inline}
{ editor "editor" format.names duplicate$ empty$ 'skip$
    {
      bbl.editor " " *
      swap$
      *
    }
  if$
}
%mc end

FUNCTION {format.isbn}
{ isbn "isbn" bibinfo.check
  duplicate$ empty$ 'skip$
    {
      "ISBN " swap$ *
    }
  if$
}

FUNCTION {format.issn}
{ issn "issn" bibinfo.check
  duplicate$ empty$ 'skip$
    {
      "ISSN " swap$ *
    }
  if$
}

FUNCTION {format.note}
{
 note empty$
    { "" }
    { note #1 #1 substring$
      duplicate$ "{" =
        'skip$
        { output.state mid.sentence =
          { "l" }
          { "u" }
        if$
        change.case$
        }
      if$
      note #2 global.max$ substring$ * "note" bibinfo.check
    }
  if$
}

FUNCTION {format.title}
{ title
  duplicate$ empty$ 'skip$
    { "t" change.case$ }
  if$
  "title" bibinfo.check
}
FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {n.dashify}
{
  't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {word.in}
{ bbl.in
  " " * }

FUNCTION {format.date}
{
  ""
  duplicate$ empty$
  year  "year"  bibinfo.check duplicate$ empty$
    { swap$ 'skip$
        { "there's a month but no year in " cite$ * warning$ }
      if$
      *
    }
    { swap$ 'skip$
        {
          swap$
          " " * swap$
        }
      if$
      *
      remove.dots
    }
  if$
  duplicate$ empty$
    'skip$
    {
      before.all 'output.state :=
    " " swap$ *
    }
  if$
}
FUNCTION {format.btitle}
{ title "title" bibinfo.check
  duplicate$ empty$ 'skip$
    {
      emphasize
    }
  if$
}
FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}
FUNCTION {format.bvolume}
{ volume empty$
    { "" }
%%    { bbl.volume volume tie.or.space.prefix
%%      "volume" bibinfo.check * *
%%      series "series" bibinfo.check
%%      duplicate$ empty$ 'pop$
%%        { swap$ bbl.of space.word * swap$
%%         emphasize * }
%%      if$
%%      "volume and number" number either.or.check
%%    }
%mc
    {
      series "series" bibinfo.check
      empty$ 
        {bbl.volume volume tie.or.space.prefix "volume" bibinfo.check * *}
        { 
          "(" 
          series "series" bibinfo.check emphasize *
          " " * bbl.volume * 
          volume tie.or.space.prefix "volume" bibinfo.check * 
          ")" * *
        }
      if$
      "volume and number" number either.or.check
    }
%mc end
  if$
}
FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { series empty$
            { number "number" bibinfo.check }
        { 
          %% output.state mid.sentence =
          %%   { bbl.number }
          %%   { bbl.number capitalize }
          %% if$
          %% number tie.or.space.prefix "number" bibinfo.check * *
          %% bbl.in space.word *
          %% series "series" bibinfo.check *
          %% " " * bbl.number * 
          %% number tie.or.space.prefix "number" bibinfo.check * *
%mc
              "(" 
              series "series" bibinfo.check emphasize *
              " " * bbl.number * 
              number tie.or.space.prefix "number" bibinfo.check * 
              ")" *
              *
%mc end
        }
      if$
    }
      if$
    }
    { "" }
  if$
}


FUNCTION {is.num}
{ chr.to.int$
  duplicate$ "0" chr.to.int$ < not
  swap$ "9" chr.to.int$ > not and
}

FUNCTION {extract.num}
{ duplicate$ 't :=
  "" 's :=
  { t empty$ not }
  { t #1 #1 substring$
    t #2 global.max$ substring$ 't :=
    duplicate$ is.num
      { s swap$ * 's := }
      { pop$ "" 't := }
    if$
  }
  while$
  s empty$
    'skip$
    { pop$ s }
  if$
}

FUNCTION {convert.edition}
{ extract.num "l" change.case$ 's :=
  s "first" = s "1" = or
    { bbl.first 't := }
    { s "second" = s "2" = or
        { bbl.second 't := }
        { s "third" = s "3" = or
            { bbl.third 't := }
            { s "fourth" = s "4" = or
                { bbl.fourth 't := }
                { s "fifth" = s "5" = or
                    { bbl.fifth 't := }
                    { s #1 #1 substring$ is.num
                        { s eng.ord 't := }
                        { edition 't := }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
  t
}

FUNCTION {format.edition}
{ edition duplicate$ empty$ 'skip$
    {
      convert.edition
      output.state mid.sentence =
        { "l" }
        { "t" }
      if$ change.case$
      "edition" bibinfo.check
      " " * bbl.edition *
    }
  if$
}
INTEGERS { multiresult }
FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}
FUNCTION {format.pages}
{ pages duplicate$ empty$ 'skip$
    { duplicate$ multi.page.check
        {
          bbl.pages swap$
          n.dashify
        }
        {
          bbl.page swap$
        }
      if$
      tie.or.space.prefix
      "pages" bibinfo.check
      * *
    }
  if$
}
FUNCTION {format.journal.pages}
{ pages duplicate$ empty$ 'pop$
%mc     { swap$ duplicate$ empty$
%mc         { pop$ pop$ format.pages }
%mc         {
%mc           " " *
%mc           swap$
%mc           n.dashify
%mc           "pages" bibinfo.check
%mc           *
%mc         }
%mc       if$
%mc     }
    { swap$
          " " *
          swap$
          n.dashify
          "pages" bibinfo.check
          *
    }
  if$
}
FUNCTION {format.journal.eid}
{ eid "eid" bibinfo.check
  duplicate$ empty$ 'skip$
    { swap$ duplicate$ empty$ 'skip$
      {
          " " *
      }
      if$
      swap$
      numpages empty$ 'skip$
        { bbl.eidpp numpages tie.or.space.prefix
          "numpages" bibinfo.check * *
          " (" swap$ * ")" * *
        }
      if$
    }
  if$ *
}
FUNCTION {format.vol.num.pages}
{ volume field.or.null
%mc section handling
    section field.or.null strip.leading
    section field.or.null strip.trailing trim
%mc end
  duplicate$ empty$ 'skip$
    {
      "volume" bibinfo.check
    }
  if$
  bolden
%mc  number "number" bibinfo.check duplicate$ empty$ 'skip$
  issue "issue" bibinfo.check duplicate$ empty$ 'skip$
    {
      swap$ duplicate$ empty$
%mc        { "there's a number but no volume in " cite$ * warning$ }
        { "there's an issue but no volume in " cite$ * warning$ }
        'skip$
      if$
      swap$
      "(" swap$ * ")" *
    }
  if$ *
  eid empty$
    { format.journal.pages }
    { format.journal.eid }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { bbl.chapter }
        { type "l" change.case$
          "type" bibinfo.check
        }
      if$
      chapter tie.or.space.prefix
      "chapter" bibinfo.check
      * *
      pages empty$
        'skip$
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.booktitle}
{
  booktitle "booktitle" bibinfo.check
  emphasize
}
%% FUNCTION {format.in.ed.booktitle}
%% { format.booktitle duplicate$ empty$ 'skip$
%%     {
%%       editor "editor" format.names.ed duplicate$ empty$ 'pop$
%%         {
%%           "," *
%%           " " *
%%           get.bbl.editor
%%           ", " *
%%           * swap$
%%           * }
%%       if$
%%       word.in swap$ *
%%     }
%%   if$
%% }
FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}
FUNCTION {format.thesis.type}
{ type duplicate$ empty$
    'pop$
    { swap$ pop$
      "t" change.case$ "type" bibinfo.check
    }
  if$
}
FUNCTION {format.tr.number}
{ number "number" bibinfo.check
  type duplicate$ empty$
    { pop$ bbl.techrep }
    'skip$
  if$
  "type" bibinfo.check
  swap$ duplicate$ empty$
    { pop$ "t" change.case$ }
    { tie.or.space.prefix * * }
  if$
}
FUNCTION {format.article.crossref}
{
  key duplicate$ empty$
    { pop$
      journal duplicate$ empty$
        { "need key or journal for " cite$ * " to crossref " * crossref * warning$ }
        { "journal" bibinfo.check emphasize word.in swap$ * }
      if$
    }
    { word.in swap$ * " " *}
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  "editor" bibinfo.check
  editor num.names$ duplicate$
  #2 >
    { pop$
      "editor" bibinfo.check
      " " * bbl.etal
      emphasize
      *
    }
    { #2 <
        'skip$
        { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            {
              "editor" bibinfo.check
              " " * bbl.etal
              emphasize
              *
            }
            {
             bbl.and space.word
              * editor #2 "{vv~}{ll}" format.name$
              "editor" bibinfo.check
              *
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {format.book.crossref}
{ volume duplicate$ empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      pop$ word.in
    }
    { bbl.volume
      swap$ tie.or.space.prefix "volume" bibinfo.check * * bbl.of space.word *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { series empty$
            { "need editor, key, or series for " cite$ * " to crossref " *
              crossref * warning$
              "" *
            }
            { series emphasize * }
          if$
        }
        { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.incoll.inproc.crossref}
{
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { format.booktitle duplicate$ empty$
            { "need editor, key, or booktitle for " cite$ * " to crossref " *
              crossref * warning$
            }
            { word.in swap$ * }
          if$
        }
        { word.in key * " " *}
      if$
    }
    { word.in format.crossref.editor * " " *}
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.org.or.pub}
{ 't :=
  ""
  address empty$ t empty$ and
    'skip$
    {
      add.blank "(" *
      address "address" bibinfo.check *
      t empty$
        'skip$
        { address empty$
            'skip$
            { ": " * }
          if$
          t *
        }
      if$
      ")" *
    }
  if$
}
FUNCTION {format.publisher.address}
{ publisher "publisher" bibinfo.warn format.org.or.pub
}

FUNCTION {format.organization.address}
{ organization "organization" bibinfo.check format.org.or.pub
}



FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  date.block
  crossref missing$
    {
%mc add section handling
%mc       journal
%mc       "journal" bibinfo.check
%mc       emphasize
%mc       "journal" output.check
%mc       add.blank
      journal
      "journal" bibinfo.check
      section field.or.null strip.trailing trim
      emphasize
      "journal" output.check
      add.blank
      section empty$
        { skip$ }
        { section * add.blank}
      if$
%mc end
      format.vol.num.pages output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  format.issn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  date.block
  format.btitle "title" output.check
  format.edition output
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.publisher.address output
    }
    {
      format.book.crossref output.nonnull
    }
  if$
  %% format.edition output
  format.isbn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {booklet}
{ output.bibitem
  format.authors output
  format.date output
  date.block
  format.title "title" output.check
  howpublished "howpublished" bibinfo.check output
  address "address" bibinfo.check output
  format.isbn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  date.block
  format.btitle "title" output.check
  crossref missing$
    {
      format.bvolume output
      format.publisher.address output
      %% format.bvolume output
      format.chapter.pages "chapter and pages" output.check
      format.number.series output
    }
    {
      format.chapter.pages "chapter and pages" output.check
      format.book.crossref output.nonnull
    }
  if$
  format.edition output
  crossref missing$
    { format.isbn output }
    'skip$
  if$
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  date.block
  crossref missing$
    { 
      %% format.in.ed.booktitle "booktitle" output.check
%mc   
      format.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.editors.inline output
%mc end
      format.publisher.address output
      %% format.bvolume output
      %% format.number.series output
      format.chapter.pages output
      format.edition output
      format.isbn output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  date.block
  crossref missing$
    { 

      %%format.in.ed.booktitle "booktitle" output.check
%mc   
      format.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.editors.inline output
%mc end
      publisher empty$
        { format.organization.address output }
        { organization "organization" bibinfo.check output
          format.publisher.address output
        }
      if$
      %% format.bvolume output
      %% format.number.series output
      format.pages output
      format.isbn output
      format.issn output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {conference} { inproceedings }
FUNCTION {manual}
{ output.bibitem
  author empty$
    { organization "organization" bibinfo.check
      duplicate$ empty$ 'pop$
        { output
          address "address" bibinfo.check output
        }
      if$
    }
    { format.authors output.nonnull }
  if$
  format.date output
  date.block
  format.btitle "title" output.check
  author empty$
    { organization empty$
        {
          address "address" bibinfo.check output
        }
        'skip$
      if$
    }
    {
      organization "organization" bibinfo.check output
      address "address" bibinfo.check output
    }
  if$
  format.edition output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  date.block
  format.btitle
  "title" output.check
  bbl.mthesis format.thesis.type output.nonnull
  school "school" bibinfo.warn output
  address "address" bibinfo.check output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  format.date output
  format.title output
  howpublished "howpublished" bibinfo.check output
  format.note output
  format.eprint output
  format.url output
  fin.entry
  empty.misc.check
}
FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  date.block
  format.btitle
  "title" output.check
  bbl.phdthesis format.thesis.type output.nonnull
  school "school" bibinfo.warn output
  address "address" bibinfo.check output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization "organization" bibinfo.check output
    }
    { format.editors output.nonnull }
  if$
  format.date "year" output.check
  date.block
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  editor empty$
    { publisher empty$
        'skip$
        {
          format.publisher.address output
        }
      if$
    }
    { publisher empty$
        {
          format.organization.address output }
        {
          organization "organization" bibinfo.check output
          format.publisher.address output
        }
      if$
     }
  if$
  format.isbn output
  format.issn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  format.date "year" output.check
  date.block
  format.title
  "title" output.check
  format.tr.number output.nonnull
  institution "institution" bibinfo.warn output
  address "address" bibinfo.check output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  format.date output
  date.block
  format.title "title" output.check
  format.note "note" output.check
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {default.type} { misc }
READ
STRINGS { longest.label }
INTEGERS { number.label longest.label.width }
FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
}
FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
}
EXECUTE {initialize.longest.label}
ITERATE {longest.label.pass}
FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\providecommand{\newblock}{}"
  write$ newline$
  "\begin{thebibliography}{"  longest.label  * "}" *
  write$ newline$
  "\expandafter\ifx\csname url\endcsname\relax"
  write$ newline$
  "  \def\url#1{{\tt #1}}\fi"
  write$ newline$
  "\expandafter\ifx\csname urlprefix\endcsname\relax\def\urlprefix{URL }\fi"
  write$ newline$
  "\providecommand{\eprint}[2][]{\url{#2}}"
  write$ newline$
  "% Bibliography created with iopart-num v2.0"
  write$ newline$
  "% /biblio/bibtex/contrib/iopart-num"
  write$ newline$
}
EXECUTE {begin.bib}
EXECUTE {init.state.consts}
ITERATE {call.type$}
FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}
EXECUTE {end.bib}
%% End of customized bst file
%%
%% End of file `iopart-num.bst'.

